Inspecting the Representation Manifold of Differentially-Private Text

Differential Privacy (DP) for text has recently taken the form of text paraphrasing using language models and temperature sampling to better balance privacy and utility. However, the geometric distortion of DP regarding the structure and complexity in the representation space remains unexplored. By estimating the intrinsic dimension of paraphrased text across varying privacy budgets, we find that word-level methods severely raise the representation manifold, while sentence-level methods produce paraphrases whose manifolds are topologically more consistent with human-written paraphrases. Among sentence-level methods, masked paraphrasing, compared to causal paraphrasing, demonstrates superior preservation of structural complexity, suggesting that autoregressive generation propagates distortions from unnatural word choices that cascade and inflate the representation space.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

